A Chomsky-Sch\"utzenberger representation for weighted multiple context-free languages

We prove a Chomsky-Sch\"utzenberger representation theorem for multiple context-free languages weighted over complete commutative strong bimonoids.

==> figures/checkerR2.pgf <==
\begin{tikzpicture}[>=stealth', node distance=5em, inner sep=2pt]
	\node (S1) [state, initial above] {$S^{[1]}$};
	\node (A1) [state, right=of S1] {$A^{[1]}$}
		edge [pre] node [above] {$⟦_{ρ₁'}^{[1]} \tilde{ρ}₁¹ ⟦_{ρ₁',1}^{[1]}$} (S1)
		edge [loop above] node [above] {$⟦_{ρ₂'}^{[1]} \tilde{ρ}₂¹ \tilde{a} ⟦_{ρ₂',1}^{[1]}$} ();
	\node (a1) [state, right=of A1] {$\bar{A}^{[1]}$}
		edge [pre] node [above] {$⟦_{ρ₄'}^{[1]} \tilde{ρ}₄¹ ⟧_{ρ₄'}^{[1]}$} (A1)
		edge [loop above] node [above] {$⟧_{ρ₂',1}^{[1]}⟧_{ρ₂'}^{[1]}$} ();
	\node (B1) [state, right=of a1] {$B^{[1]}$}
		edge [pre] node [above] {$⟧_{ρ₁',1}^{[1]}⟦_{ρ₁',2}^{[1]}$} (a1)
		edge [loop above] node [above] {$⟦_{ρ₃'}^{[1]} \tilde{ρ}₃¹ \tilde{b} ⟦_{ρ₃',1}^{[1]}$} ();
	\node (b1) [state, right=of B1] {$\bar{B}^{[1]}$}
		edge [pre] node [above] {$⟦_{ρ₅'}^{[1]} \tilde{ρ}₅¹ ⟧_{ρ₅'}^{[1]}$} (B1)
		edge [loop above] node [above] {$⟧_{ρ₃',1}^{[1]}⟧_{ρ₃'}^{[1]}$} ();
	\node (A2) [state, below=1 of b1] {$A^{[2]}$}
		edge [pre] node [left] {$⟧_{ρ₁',2}^{[1]}⟦_{ρ₁',1}^{[2]}$} (b1)
		edge [loop below] node [below] {$⟦_{ρ₂'}^{[2]} \tilde{ρ}₂² \tilde{c} ⟦_{ρ₂',1}^{[2]}$} ();
	\node (a2) [state, left=of A2] {$\bar{A}^{[2]}$}
		edge [pre] node [below] {$⟦_{ρ₄'}^{[2]} \tilde{ρ}₄² ⟧_{ρ₄'}^{[2]}$} (A2)
		edge [loop below] node [below] {$⟧_{ρ₂',1}^{[2]}⟧_{ρ₂'}^{[2]}$} ();
	\node (B2) [state, left=of a2] {$B^{[2]}$}
		edge [pre] node [below] {$⟧_{ρ₁',1}^{[2]}⟦_{ρ₁',2}^{[2]}$} (a2)
		edge [loop below] node [below] {$⟦_{ρ₃'}^{[2]} \tilde{ρ}₃² \tilde{d} ⟦_{ρ₃',1}^{[2]}$} ();
	\node (b2) [state, left=of B2] {$\bar{B}^{[2]}$}
		edge [pre] node [below] {$⟦_{ρ₅'}^{[2]} \tilde{ρ}₅² ⟧_{ρ₅'}^{[2]}$} (B2)
		edge [loop below] node [below] {$⟧_{ρ₃',1}^{[2]}⟧_{ρ₃'}^{[2]}$} ();
	\node (s1) [state, accepting, left=of b2] {$\bar{S}^{[1]}$}
		edge [pre] node [below] {$⟧_{ρ₁',2}^{[2]}⟧_{ρ₁'}^{[1]}$} (b2);
\end{tikzpicture}

==> figures/checkerR2product.pgf <==
\begin{tikzpicture}
[ >=stealth'
, node distance=5.5em
, inner sep=1pt
, every state/.style={circle split}
, every loop/.style={->, out=140, in=40, looseness=6}
]
	\node (0S1) [state, initial above] {$S^{[1]}$ \nodepart{lower} 0};

	\node (0A1) [state, right=of 0S1] {$A^{[1]}$ \nodepart{lower} 0}
		edge [pre]
			node [above] {$⟦_{ρ₁'}^{[1]} \tilde{ρ}₁¹ ⟦_{ρ₁',1}^{[1]}$}
			node [below=.2em] {1}
		(0S1);

	\node (A1) [state, right=of 0A1] {$A^{[1]}$ \nodepart{lower} 1}
		edge [pre]
			node [above] {$⟦_{ρ₂'}^{[1]} \tilde{ρ}₂¹ \tilde{a} ⟦_{ρ₂',1}^{[1]}$}
			node [below=.2em] {$\sqrt[4]{1/2}$}
		(0A1);

	\node (1a1) [state, right=of A1] {$\bar{A}^{[1]}$ \nodepart{lower} 1}
		edge [pre]
			node [above] {$⟦_{ρ₄'}^{[1]} \tilde{ρ}₄¹ ⟧_{ρ₄'}^{[1]}$}
			node [below=.2em] {$\sqrt[2]{1/2}$}
		(A1)
		edge [loop]
			node [above] {$⟧_{ρ₂',1}^{[1]}⟧_{ρ₂'}^{[1]}$}
			node [below=.2em] {$\sqrt[4]{1/2}$}
		();

	\node (1B1) [state, right=of 1a1] {$B^{[1]}$ \nodepart{lower} 1}
		edge [pre]
			node [above] {$⟧_{ρ₁',1}^{[1]}⟦_{ρ₁',2}^{[1]}$}
			node [below=.2em] {1}
		(1a1);

	\node (1b1) [state, right=of 1B1] {$\bar{B}^{[1]}$ \nodepart{lower} 1}
		edge [pre]
			node [above] {$⟦_{ρ₅'}^{[1]} \tilde{ρ}₅¹ ⟧_{ρ₅'}^{[1]}$}
			node [below=.2em] {$\sqrt[2]{2/3}$} (1B1)
		edge [loop]
			node [above] {$⟧_{ρ₃',1}^{[1]}⟧_{ρ₃'}^{[1]}$}
			node [below=.2em] {$\sqrt[4]{1/3}$}
		();

	\node (1A2) [state, below=2 of 1b1] {$A^{[2]}$ \nodepart{lower} 1}
		edge [pre]
			node [left=.2em] {$⟧_{ρ₁',2}^{[1]}⟦_{ρ₁',1}^{[2]}$}
			node [right=.2em] {1}
		(1b1);

	\node (2A2) [state, left=of 1A2] {$A^{[2]}$ \nodepart{lower} 2}
		edge [pre]
			node [above] {$⟦_{ρ₂'}^{[2]} \tilde{ρ}₂² \tilde{c} ⟦_{ρ₂',1}^{[2]}$}
			node [below=.2em] {$\sqrt[4]{1/2}$}
		(1A2);

	\node (2a2) [state, left=of 2A2] {$\bar{A}^{[2]}$ \nodepart{lower} 2}
		edge [pre]
			node [above] {$⟦_{ρ₄'}^{[2]} \tilde{ρ}₄² ⟧_{ρ₄'}^{[2]}$}
			node [below=.2em] {$\sqrt[2]{1/2}$}
		(2A2)
		edge [loop]
			node [above] {$⟧_{ρ₂',1}^{[2]}⟧_{ρ₂'}^{[2]}$}
			node [below=.2em] {$\sqrt[4]{1/2}$}
		();

	\node (2B2) [state, left=of 2a2] {$B^{[2]}$ \nodepart{lower} 2}
		edge [pre]
			node [above] {$⟧_{ρ₁',1}^{[2]}⟦_{ρ₁',2}^{[2]}$}
			node [below=.2em] {1}
		(2a2);

	\node (2b2) [state, left=of 2B2] {$\bar{B}^{[2]}$ \nodepart{lower} 2}
		edge [pre]
			node [above] {$⟦_{ρ₅'}^{[2]} \tilde{ρ}₅² ⟧_{ρ₅'}^{[2]}$}
			node [below=.2em] {$\sqrt[2]{2/3}$}
		(2B2)
		edge [loop]
			node [above] {$⟧_{ρ₃',1}^{[2]}⟧_{ρ₃'}^{[2]}$}
			node [below=.2em] {$\sqrt[4]{1/3}$}
		();

	\node (s1) [state, accepting, left=of 2b2] {$\bar{S}^{[1]}$ \nodepart{lower} 2}
		edge [pre]
			node [above] {$⟧_{ρ₁',2}^{[2]}⟧_{ρ₁'}^{[1]}$}
			node [below=.2em] {1}
		(2b2);
\end{tikzpicture}

==> figures/checkerRproduct.pgf <==
\begin{tikzpicture}[node distance=7em, >=stealth', bend angle=30, every loop/.append style={looseness=10}, baseline=(current bounding box.base)]
	\node (0S1) [align=center, initial above, state, circle split, inner sep=2pt] {$S^{[1]}$ \nodepart{lower} 0};
	\node (0A1) [align=center, state, circle split, inner sep=2pt, right=of 0S1] {$A^{[1]}$ \nodepart{lower} 0}
		edge [pre] node [above] {$⟦_{ρ_1}^{[1]} ⟦_{ρ_1^1}^{[1]} ⟧_{ρ_1^1}^{[1]} ⟦_{ρ_1,1}^{[1]}$} (0S1);

	\node (1A1) [align=center, state, circle split, inner sep=2pt, below=3em of 0A1] {$A^{[1]}$ \nodepart{lower} 1}
		edge [pre] node [right] {$⟦_{ρ_2}^{[1]} ⟦_{ρ_2^1}^{[1]} ⟧_{ρ_2^1}^{[1]} ⟦_{a}^{[1]} ⟧_{a}^{[1]} ⟦_{ρ_2,1}^{[1]}$} (0A1);
	\node (1T) [align=center, state, circle split, inner sep=2pt, below=4em of 1A1] {$T$ \nodepart{lower} 1}
		edge [pre] node [left, near end] {$⟦_{ρ_4}^{[1]} ⟦_{ρ_4^1}^{[1]} ⟧_{ρ_4^1}^{[1]} ⟧_{ρ_4}^{[1]}$} (1A1)
		edge [bend angle=30, out=30, in=60, looseness=10,->] node [above, xshift=6em, align=left] {$\big\{ ⟧_{ρ_1,2}^{[2]} ⟧_{ρ_1}^{[1]},\; ⟧_{ρ_2,1}^{[1]} ⟧_{ρ_2}^{[1]},$ \\ $\hphantom{\big\{}⟧_{ρ_2,1}^{[2]} ⟧_{ρ_2}^{[2]},\; ⟧_{ρ_3,1}^{[1]} ⟧_{ρ_3}^{[1]},\; ⟧_{ρ_3,1}^{[2]} ⟧_{ρ_3}^{[2]} \big\}$} (1T);
	\node (1A2) [align=center, state, circle split, inner sep=2pt] at ($(1T) + (-90:9em)$) {$A^{[2]}$ \nodepart{lower} 1}
		edge [post, bend left] node [left, near start] {$⟦_{ρ_4}^{[2]} ⟦_{ρ_4^2}^{[1]} ⟧_{ρ_4^2}^{[1]} ⟧_{ρ_4}^{[2]}$} (1T)
		edge [pre, bend right] node [right, near start] {$⟧_{ρ_1,2}^{[1]} ⟦_{ρ_1,1}^{[2]}$} (1T);
	\node (1B1) [align=center, state, circle split, inner sep=2pt] at ($(1T) + (-180:12em)$) {$B^{[1]}$ \nodepart{lower} 1}
		edge [post, bend left] node [below] {$⟦_{ρ_5}^{[1]} ⟦_{ρ_5^1}^{[1]} ⟧_{ρ_5^1}^{[1]} ⟧_{ρ_5}^{[1]}$} (1T)
		edge [pre, bend right] node [below] {$⟧_{ρ_1,1}^{[1]} ⟦_{ρ_1,2}^{[1]}$} (1T);
	\node (1B2) [align=center, state, circle split, inner sep=2pt] at ($(1T) + (-10:12em)$) {$B^{[2]}$ \nodepart{lower} 1}
		edge [post, bend left] node [below, near start] {$⟦_{ρ_5}^{[2]} ⟦_{ρ_5^2}^{[1]} ⟧_{ρ_5^2}^{[1]} ⟧_{ρ_5}^{[2]}$} (1T)
		edge [pre, bend right] node [below] {$⟧_{ρ_1,1}^{[2]} ⟦_{ρ_1,2}^{[2]}$} (1T);

	\node (2A2) [align=center, state, circle split, inner sep=2pt, below=3em of 1A2] {$A^{[2]}$ \nodepart{lower} 2}
		edge [pre] node [right] {$⟦_{ρ_2}^{[2]} ⟦_{ρ_2^2}^{[1]} ⟧_{ρ_2^2}^{[1]} ⟦_{c}^{[1]} ⟧_{c}^{[1]} ⟦_{ρ_2,1}^{[2]}$} (1A2);
	\node (2T) [align=center, state, accepting, circle split, inner sep=2pt, below=6em of 2A2] {$T$ \nodepart{lower} 2}
		edge [pre, bend right] node [right, near end] {$⟦_{ρ_4}^{[2]} ⟦_{ρ_4^2}^{[1]} ⟧_{ρ_4^2}^{[1]} ⟧_{ρ_4}^{[2]}$} (2A2)
		edge [post, bend left] node [left, near end] {$⟧_{ρ_1,2}^{[1]} ⟦_{ρ_1,1}^{[2]}$} (2A2)
		edge [loop below] node [below] {$\big\{ ⟧_{ρ_1,2}^{[2]} ⟧_{ρ_1}^{[1]},\; ⟧_{ρ_2,1}^{[1]} ⟧_{ρ_2}^{[1]}, ⟧_{ρ_2,1}^{[2]} ⟧_{ρ_2}^{[2]},\; ⟧_{ρ_3,1}^{[1]} ⟧_{ρ_3}^{[1]},\; ⟧_{ρ_3,1}^{[2]} ⟧_{ρ_3}^{[2]} \big\}$} (2T);
	\node (2B1) [align=center, state, circle split, inner sep=2pt] at ($(2T) + (-180:12em)$) {$B^{[1]}$ \nodepart{lower} 2}
		edge [post, bend left] node [above] {$⟦_{ρ_5}^{[1]} ⟦_{ρ_5^1}^{[1]} ⟧_{ρ_5^1}^{[1]} ⟧_{ρ_5}^{[1]}$} (2T)
		edge [pre, bend right] node [above] {$⟧_{ρ_1,1}^{[1]} ⟦_{ρ_1,2}^{[1]}$} (2T);
	\node (2B2) [align=center, state, circle split, inner sep=2pt] at ($(2T) + (0:12em)$) {$B^{[2]}$ \nodepart{lower} 2}
		edge [post, bend left] node [above] {$⟦_{ρ_5}^{[2]} ⟦_{ρ_5^2}^{[1]} ⟧_{ρ_5^2}^{[1]} ⟧_{ρ_5}^{[2]}$} (2T)
		edge [pre, bend right] node [above] {$⟧_{ρ_1,1}^{[2]} ⟦_{ρ_1,2}^{[2]}$} (2T);
\end{tikzpicture}

==> figures/word_automaton1.pgf <==
\begin{tikzpicture}[baseline=(1.base), >=stealth', state/.append style={inner sep=0pt}]
	\node (0) [state, initial] {0};
	\foreach \p/\w/\q in { 0/a/1, 1/c/2 } {
		\ifnum \q=2
			\node (\q) [state, accepting, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\else
			\node (\q) [state, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\fi
	}
\end{tikzpicture}

==> figures/word_automaton2.pgf <==
\begin{tikzpicture}[baseline=(1.base), >=stealth', state/.append style={inner sep=0pt}]
	\node (0) [state, initial] {0};
	\foreach \p/\w/\q in { 0/$⟦_a ⟧_a$/1, 1/$⟦_c ⟧_c$/2 } {
		\ifnum \q=2
			\node (\q) [state, accepting, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\else
			\node (\q) [state, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\fi
	}
\end{tikzpicture}

==> figures/word_automaton3.pgf <==
\begin{tikzpicture}[baseline=(1.base), >=stealth']
	\node (0) [state, initial] {0};
		\path (0) edge [loop above] node {$Σ_ε$} ();
	\foreach \p/\w/\q in { 0/$⟦_a^{[1]}$/1, 1/$⟦_c^{[1]}$/2 } {
		\ifnum \q=2
			\node (\q) [state, accepting, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\else
			\node (\q) [state, right=of \p] {\q}
				edge [pre] node [above] {\w} (\p);
		\fi
		\path (\q) edge [loop above] node {$Σ_ε$} ();
	}
\end{tikzpicture}
